Frequency Response from Aggregated V2G Chargers With Uncertain EV Connections

Fast frequency response (FR) is highly effective at securing frequency dynamics after a generator outage in low inertia systems. Electric vehicles (EVs) equipped with vehicle to grid (V2G) chargers could offer an abundant source of FR in future. However, the uncertainty associated with V2G aggregation, driven by the uncertain number of connected EVs at the time of an outage, has not been fully understood and prevents its participation in the existing service provision framework. To tackle this limitation, this paper, for the first time, incorporates such uncertainty into system frequency dynamics, from which probabilistic nadir and steady state frequency requirements are enforced via a derived momeent-based distributionally-robust chance constraint. Field data from over 25,000 chargers is analysed to provide realistic parameters and connection forecasts to examine the value of FR from V2G chargers in annual operation of the the GB 2030 system. The case study demonstrates that uncertainty of EV connections can be effectively managed through the proposed scheduling framework, which results in annual savings of {\pounds}6,300 or 37.4 tCO2 per charger. The sensitivity of this value to renewable capacity and FR delays is explored, with V2G capacity shown to be a third as valuable as the same grid battery capacity.

==> EV Connectivity Forecasting and Data Analysis/5minvshour_ave.tikz <==
\begin{tikzpicture}
\begin{axis}[    width=3.4in,
    height=1.6in,
    minor x tick num = 3,
    xmin=7, xmax=10,
    ymin=12000, ymax=45000,
    xtick={7,8,9,10},
    xticklabels={07:00,08:00,09:00,10:00},
    ytick={ 15000,20000,25000,30000,35000,40000,45000},
    yticklabels={2.5,3.0,3.5,4.0,4.5,5.0,5.5},
    label style={font=\footnotesize},
    tick label style={font=\footnotesize},
        legend style={font=\footnotesize},
    ylabel={Connected EVs ('000)},
    xlabel={Time},
    legend entries={Charge,
                FR},
]
\addplot
	[const plot, draw=black] 
coordinates
{
(	7	,	35665	) 
(	8	,	22108	)
(	9	,	14485	) 
(	10	,	14485	)
} ;

\addplot
	[const plot, draw=red] 
coordinates
{
(	7	,	41190	)
(	7.083333333	,	40528.88889	)
(	7.166666667	,	39747.57576	)
(	7.25	,	38897.57576	)
(	7.333333333	,	38090.50505	)
(	7.416666667	,	37103.13131	)
(	7.5	,	36047.07071	)
(	7.583333333	,	34776.36364	)
(	7.666666667	,	33660.20202	)
(	7.75	,	32604.14141	)
(	7.833333333	,	31376.36364	)
(	7.916666667	,	30140	)
(	8	,	28605.25213	)
(	8.083333333	,	26902.05632	)
(	8.166666667	,	25460.89064	)
(	8.25	,	24019.72495	)
(	8.333333333	,	22849.94761	)
(	8.416666667	,	21549.15521	)
(	8.5	,	20416.81074	)
(	8.583333333	,	19125.37656	)
(	8.666666667	,	18067.89784	)
(	8.75	,	16963.62803	)
(	8.833333333	,	16271.11984	)
(	8.916666667	,	15850	)
(	9	,	15611.125	)
(	9.083333333	,	15372.25	)
(	9.166666667	,	15184.5625	)
(	9.25	,	14945.6875	)
(	9.333333333	,	14698.28125	)
(	9.416666667	,	14399.6875	)
(	9.5	,	14229.0625	)
(	9.583333333	,	14092.5625	)
(	9.666666667	,	13870.75	)
(	9.75	,	13631.875	)
(	9.833333333	,	13401.53125	)
(	9.916666667	,	13120	)
(	10	,	13120	)

} ;


\end{axis}
\fill[white,opacity=1] (0,2.55) rectangle (0.88,2.8);
\end{tikzpicture}

==> EV Connectivity Forecasting and Data Analysis/8amnew.tikz <==
\begin{tikzpicture}
% lots of very useful templates here: http://pgfplots.sourceforge.net/gallery.html
\begin{axis}[
    minor y tick num = 3,
    minor x tick num = 1,
    area style,
     width=3in,
    height=1.7in,
    xmin = -5200,
    xlabel={$\Delta N_i$ Samples ($\times 10^{3}$)},
    ylabel={Number of Occurrences},
    xtick={-5000,-4000,-3000,-2000,-1000,0},
    xticklabels={-5, -4,-3,-2,-1,0},
    %xmin=0, xmax=7,
    ymin=0.955,
    label style={font=\footnotesize},
    tick label style={font=\footnotesize},
    legend style={font=\scriptsize},
   legend entries={$t_s \hspace{-0.08cm} = 08\hspace{-0.08cm}:\hspace{-0.08cm}00 \rightarrow 09\hspace{-0.08cm}:\hspace{-0.08cm}00$,
                $t_s \hspace{-0.08cm} = 07\hspace{-0.08cm}:\hspace{-0.08cm}00 \rightarrow 08\hspace{-0.08cm}:\hspace{-0.08cm}00$},
                legend pos=north west,
    ]
\addplot+[ybar interval,mark=no] plot coordinates { (	-4875	,	0	)
(	-4625	,	3	)
(	-4375	,	18	)
(	-4125	,	27	)
(	-3875	,	62	)
(	-3625	,	52	)
(	-3375	,	100	)
(	-3125	,	177	)
(	-2875	,	203	)
(	-2625	,	202	)
(	-2375	,	207	)
(	-2125	,	304	)
(	-1875	,	624	)
(	-1625	,	588	)
(	-1375	,	286	)
(	-1125	,	148	)
(	-875	,	56	)
(	-625	,	31	)
(	-375	,	20	)
(	-125	,	12	) };

\addplot+[ybar interval,mark=no, opacity=0.70] plot coordinates { (	-4625	,	0	)
(	-4375	,	0	)
(	-4125	,	0	)
(	-3875	,	0	)
(	-3625	,	0	)
(	-3375	,	0	)
(	-3125	,	0	)
(	-2875	,	0	)
(	-2625	,	0	)
(	-2375	,	12	)
(	-2125	,	32	)
(	-1875	,	62	)
(	-1625	,	146	)
(	-1375	,	217	)
(	-1125	,	355	)
(	-875	,	460	)
(	-625	,	535	)
(	-375	,	625	)
(	-125	,	676	) };
\end{axis}


\end{tikzpicture}

==> EV Connectivity Forecasting and Data Analysis/Statistical_tests.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=3.4in,
    height=2in,
    xtick={1,2,3,4,5,6},
    xticklabels={$<$0.05,0.05:0.25,0.25:0.50,0.50:0.75,0.75:0.95,$>$0.95},
	%x tick label style={
	%	/pgf/number format/1000 sep=},
	%ylabel=Population,
	%enlargelimits=0.15,
	%legend style={at={(0.5,-0.15)},
	%	anchor=north,legend columns=-1},
	ybar=3pt,% configures `bar shift'
	bar width=9pt,
	%nodes near coords,
	%point meta=y *10^-7 % the displayed number
	label style={font=\footnotesize},
    tick label style={font=\footnotesize},
    legend style={font=\footnotesize},
	legend style={at={(0.75,0.95)}},
	legend entries={Test for Normality, 
	Test for Unimodality},
]
\addplot 
	coordinates {
	(	1	,	19	)
(	2	,	4	)
(	3	,	8	)
(	4	,	7	)
(	5	,	5	)
(	6	,	5	)
		 };

\addplot 
	coordinates {
(	1	,	0	)
(	2	,	0	)
(	3	,	0	)
(	4	,	0	)
(	5	,	7	)
(	6	,	41	)
		};

\end{axis}
\end{tikzpicture}

==> EV Connectivity Forecasting and Data Analysis/tester.tikz <==
\begin{tikzpicture}

\fill[blue!40!white,opacity=0.15] (0,0) rectangle (0.88,2.75);
\fill[blue!40!white,opacity=0.15] (3.23,0) rectangle (4.401,2.75);
\fill[blue!40!white,opacity=0.15] (6.748,0) rectangle (7.0416,2.75);

\begin{axis}[    width=3.4in,
    height=1.7in,
    xmin=0, xmax=47,
    ymin=0, ymax=1,
    xtick={0,12,24,36,47},
    xticklabels={0,12,24,36,48},
    %ytick={ 15000,20000,25000,30000,35000,40000,45000},
   % yticklabels={2.5,3.0,3.5,4.0,4.5,5.0,5.5},
    label style={font=\footnotesize},
    tick label style={font=\footnotesize},
        legend style={font=\footnotesize},
    ylabel={Connected EVs},
    xlabel={Time (h)},
    legend entries={Domestic,
                Work},
]

\addplot
	[smooth, draw=black] 
coordinates
{
(	0	,	0.827882353	)
(	1	,	0.826352941	)
(	2	,	0.822823529	)
(	3	,	0.805764706	)
(	4	,	0.724941176	)
(	5	,	0.476705882	)
(	6	,	0.263411765	)
(	7	,	0.217176471	)
(	8	,	0.186352941	)
(	9	,	0.179411765	)
(	10	,	0.181764706	)
(	11	,	0.194117647	)
(	12	,	0.192470588	)
(	13	,	0.223647059	)
(	14	,	0.296470588	)
(	15	,	0.398941176	)
(	16	,	0.494941176	)
(	17	,	0.566	)
(	18	,	0.627882353	)
(	19	,	0.683411765	)
(	20	,	0.731294118	)
(	21	,	0.760705882	)
(	22	,	0.780941176	)
(	23	,	0.780941176	)
(	24	,	0.779411765	)
(	25	,	0.777529412	)
(	26	,	0.777294118	)
(	27	,	0.771411765	)
(	28	,	0.751529412	)
(	29	,	0.699294118	)
(	30	,	0.577294118	)
(	31	,	0.448823529	)
(	32	,	0.369294118	)
(	33	,	0.334705882	)
(	34	,	0.327882353	)
(	35	,	0.342823529	)
(	36	,	0.348	)
(	37	,	0.378235294	)
(	38	,	0.430235294	)
(	39	,	0.484	)
(	40	,	0.524823529	)
(	41	,	0.551058824	)
(	42	,	0.582823529	)
(	43	,	0.620352941	)
(	44	,	0.655294118	)
(	45	,	0.682	)
(	46	,	0.705058824	)
(	47	,	0.707647059	)

} ;

\addplot
	[smooth, draw=red] 
coordinates
{
(	0	,	0.085	)
(	1	,	0.085	)
(	2	,	0.085	)
(	3	,	0.08	)
(	4	,	0.105	)
(	5	,	0.245	)
(	6	,	0.475	)
(	7	,	0.625	)
(	8	,	0.625	)
(	9	,	0.61	)
(	10	,	0.58	)
(	11	,	0.57	)
(	12	,	0.525	)
(	13	,	0.485	)
(	14	,	0.275	)
(	15	,	0.185	)
(	16	,	0.155	)
(	17	,	0.165	)
(	18	,	0.13	)
(	19	,	0.11	)
(	20	,	0.06	)
(	21	,	0.065	)
(	22	,	0.07	)
(	23	,	0.07	)
(	24	,	0.07	)
(	25	,	0.07	)
(	26	,	0.07	)
(	27	,	0.065	)
(	28	,	0.07	)
(	29	,	0.09	)
(	30	,	0.155	)
(	31	,	0.215	)
(	32	,	0.215	)
(	33	,	0.18	)
(	34	,	0.245	)
(	35	,	0.2	)
(	36	,	0.2	)
(	37	,	0.205	)
(	38	,	0.18	)
(	39	,	0.125	)
(	40	,	0.135	)
(	41	,	0.145	)
(	42	,	0.09	)
(	43	,	0.055	)
(	44	,	0.075	)
(	45	,	0.08	)
(	46	,	0.08	)
(	47	,	0.075	)

} ;

\end{axis}
\end{tikzpicture}
